Codebook-Based Effective CSI Feedback for Precoding Design in MIMO Systems

Downlink multi-user multiple-input multiple-output (MIMO) precoding with limited channel state information (CSI) feedback in multi-cell systems is studied. Conventional codebook-based CSI feedback compresses the UE-specific physical channels, which leaves an inherent mismatch between the base-station (BS) precoders and the interference-aware UE combiners. To address this limitation, an effective CSI (ECSI) feedback framework is proposed in which UEs compute their linear combiners from precoded downlink pilots, construct corresponding post-combining effective channels, and report compact quantized representations using the same payload structure as in conventional schemes. The BS reconstructs the effective CSI and iteratively refines its precoders through over-the-air signaling without incurring additional downlink overhead. Analytical expressions are derived to characterize the effective-channel estimation error under both conventional CSI and ECSI feedback, explicitly capturing the impact of beam selection and rank truncation. Simulations demonstrate fast convergence within a few iterations and up to 30\% average sum-rate improvement over conventional CSI-based precoding, with gains reaching 100\% at the 10th percentile of per-stream rates in interference-limited conditions.

==> Figol/fig1data.txt <==
iter,cen,cen_int,ecsi,ecsi_int
1,74.9413085943736,86.8218123756039,74.9413627767638,86.8216601994687
2,74.9413085943736,86.8218123756039,89.3329065050902,103.129982025339
3,74.9413085943736,86.8218123756039,94.0076912508829,106.723051834971
4,74.9413085943736,86.8218123756039,95.9941191679016,108.060908490192
5,74.9413085943736,86.8218123756039,96.9888825845794,108.926671415983
6,74.9413085943736,86.8218123756039,97.5451214183028,109.199120998359
7,74.9413085943736,86.8218123756039,98.0128396537739,109.462843608714
8,74.9413085943736,86.8218123756039,98.2997440514723,109.469849716023
9,74.9413085943736,86.8218123756039,98.479863052308,109.556291765346
10,74.9413085943736,86.8218123756039,98.6851319271409,109.640639936529
11,74.9413085943736,86.8218123756039,98.7937286177465,109.588533252606
12,74.9413085943736,86.8218123756039,98.8270977239438,109.589379164978
13,74.9413085943736,86.8218123756039,98.902598031826,109.43188287135
14,74.9413085943736,86.8218123756039,98.9602266380676,109.353129539165
15,74.9413085943736,86.8218123756039,98.9699906510572,109.182742097108
16,74.9413085943736,86.8218123756039,98.9843183939192,109.07527936076
17,74.9413085943736,86.8218123756039,98.9682499691101,109.161599850759
18,74.9413085943736,86.8218123756039,98.9805007502981,109.043500844202
19,74.9413085943736,86.8218123756039,99.0383141815182,108.977779752538
20,74.9413085943736,86.8218123756039,99.0567219624974,108.816752002193
21,74.9413085943736,86.8218123756039,99.0780543091509,108.815588414674
22,74.9413085943736,86.8218123756039,99.0785513580282,108.72938157148
23,74.9413085943736,86.8218123756039,99.1194928071287,108.679094854988
24,74.9413085943736,86.8218123756039,99.1277638698401,108.563082499451
25,74.9413085943736,86.8218123756039,99.1554501291029,108.388820364981
26,74.9413085943736,86.8218123756039,99.1724176614934,108.502957546591
27,74.9413085943736,86.8218123756039,99.1461373368486,108.228206558509
28,74.9413085943736,86.8218123756039,99.1989276185865,108.248976480214
29,74.9413085943736,86.8218123756039,99.2001042742994,108.219807482155
30,74.9413085943736,86.8218123756039,99.2088269406483,108.119205393651


==> Figol/fig2datacsi.txt <==
xCSI,yCSI
0,0.0326586726143064
0.00982704402515744,0.210691578837283
0.0196540880503144,0.312119548396495
0.0294811320754715,0.379882814759625
0.0393081761006286,0.44016994556053
0.049135220125786,0.491359408365814
0.058962264150943,0.526352008219985
0.0687893081760999,0.56720215995786
0.0786163522012567,0.604320438081708
0.0884433962264136,0.642123319805782
0.0982704402515705,0.685358861547145
0.108097484276727,0.716951855193972
0.117924528301884,0.753260138930975
0.127751572327041,0.786036063897806
0.137578616352198,0.815030361210573
0.147405660377355,0.845719249487569
0.157232704402512,0.876701819045345
0.167059748427669,0.904835014131696
0.176886792452826,0.933828733191599
0.186713836477982,0.964810169970525
0.196540880503139,0.994098851397269
0.206367924528296,1.02930191421465
0.216194968553453,1.05493222485435
0.22602201257861,1.08517952780735
0.235849056603767,1.1222142905352
0.245676100628924,1.14840453697015
0.255503144654081,1.17994830422777
0.265330188679238,1.21109074026369
0.275157232704394,1.24015287785023
0.284984276729551,1.27616708792224
0.294811320754708,1.30651703881612
0.304638364779865,1.33923700886565
0.314465408805022,1.36770246272881
0.324292452830179,1.40107032942842
0.334119496855336,1.43195285271488
0.343946540880493,1.46165506520083
0.353773584905649,1.49363189243625
0.363600628930806,1.52481986582539
0.373427672955963,1.55449930889401
0.38325471698112,1.59015972228418
0.393081761006277,1.61909197204103
0.402908805031434,1.65250681981766
0.412735849056591,1.6852730947009
0.422562893081748,1.71330148966709
0.432389937106905,1.7426891472821
0.442216981132061,1.77340630404382
0.452044025157218,1.80220741846052
0.461871069182375,1.83574282344965
0.471698113207532,1.87486090279188
0.481525157232689,1.90783623560776
0.491352201257846,1.94403492893343
0.501179245283003,1.97938714994531
0.51100628930816,2.01251134576078
0.520833333333317,2.05190805793301
0.530660377358475,2.09296398702816
0.540487421383632,2.13036816277123
0.550314465408789,2.16370053984052
0.560141509433947,2.20594817165948
0.569968553459104,2.24753071413219
0.579795597484261,2.28513768616245
0.589622641509419,2.33502699248163
0.599449685534576,2.38125273788191
0.609276729559733,2.43257243331189
0.61910377358489,2.47836793340523
0.628930817610047,2.52569791599097
0.638757861635204,2.57034292515485
0.648584905660361,2.61421215406749
0.658411949685518,2.66980734417192
0.668238993710675,2.71321301269746
0.678066037735832,2.76561613116756
0.687893081760989,2.81235741312385
0.697720125786146,2.86941113799162
0.707547169811303,2.92243319563792
0.717374213836459,2.97820470890242
0.727201257861616,3.02386848427354
0.737028301886773,3.08409127387448
0.74685534591193,3.15268675824395
0.756682389937088,3.21889015424506
0.766509433962246,3.28006329944923
0.776336477987404,3.3564468791861
0.786163522012562,3.42345205591508
0.79599056603772,3.50628707303744
0.805817610062878,3.58289281912316
0.815644654088035,3.66780350339823
0.825471698113193,3.72740926279998
0.835298742138351,3.81506439169488
0.845125786163509,3.90259876773607
0.854952830188667,3.99178139510405
0.864779874213825,4.0846504585808
0.874606918238983,4.18856698024195
0.884433962264141,4.3003002688088
0.894261006289299,4.39410623584687
0.904088050314457,4.52328368490833
0.913915094339616,4.66361653862364
0.923742138364774,4.82991416384626
0.933569182389932,5.02355758553912
0.94339622641509,5.18447096240044
0.953223270440248,5.44234834543907
0.963050314465406,5.67225917047463
0.972877358490564,6.0391226985092
0.982704402515722,6.61076440047671
0.99253144654088,7.80212159722786

==> Figol/fig2datacsiInt.txt <==
xCSIInt,yCSIInt
0,0.00450297390898178
0.00982704402515744,0.209990725319206
0.0196540880503144,0.348494544500774
0.0294811320754715,0.466124504310564
0.0393081761006286,0.546853473684648
0.049135220125786,0.632317709592886
0.058962264150943,0.719360379949431
0.0687893081760999,0.802260509560551
0.0786163522012567,0.88574740841461
0.0884433962264136,0.963785388208925
0.0982704402515705,1.03640217855465
0.108097484276727,1.10155062086881
0.117924528301884,1.16030689125154
0.127751572327041,1.22091919533442
0.137578616352198,1.26831394195448
0.147405660377355,1.31615077096416
0.157232704402512,1.37073466361817
0.167059748427669,1.41171369910592
0.176886792452826,1.45913733436963
0.186713836477982,1.50285134917031
0.196540880503139,1.55228060569272
0.206367924528296,1.59113331308267
0.216194968553453,1.63018088565434
0.22602201257861,1.67578843454333
0.235849056603767,1.71467954685306
0.245676100628924,1.7501646280841
0.255503144654081,1.79079068787022
0.265330188679238,1.83314232072663
0.275157232704394,1.87011468885901
0.284984276729551,1.90862753945388
0.294811320754708,1.94725858146951
0.304638364779865,1.98200777548282
0.314465408805022,2.01821403418131
0.324292452830179,2.0589004073135
0.334119496855336,2.08788515568544
0.343946540880493,2.11697457245181
0.353773584905649,2.14970398268688
0.363600628930806,2.18299619788803
0.373427672955963,2.20831837990061
0.38325471698112,2.24042710390978
0.393081761006277,2.27565184670286
0.402908805031434,2.30990803516978
0.412735849056591,2.34324367805974
0.422562893081748,2.37982431473003
0.432389937106905,2.41356159439675
0.442216981132061,2.44307305164258
0.452044025157218,2.4808631043666
0.461871069182375,2.51324442783996
0.471698113207532,2.54690085178248
0.481525157232689,2.58129329423772
0.491352201257846,2.61451852843121
0.501179245283003,2.64635923082077
0.51100628930816,2.6825704418106
0.520833333333317,2.71281471262196
0.530660377358475,2.74293020955588
0.540487421383632,2.7775973370238
0.550314465408789,2.80847279085598
0.560141509433947,2.84592553894678
0.569968553459104,2.87952839866293
0.579795597484261,2.91300554571703
0.589622641509419,2.94657862530534
0.599449685534576,2.97811776558355
0.609276729559733,3.01417986861203
0.61910377358489,3.04994868628664
0.628930817610047,3.08669060196468
0.638757861635204,3.12036361898892
0.648584905660361,3.15787100661607
0.658411949685518,3.19725710035773
0.668238993710675,3.23172397881459
0.678066037735832,3.26461592015075
0.687893081760989,3.29666114048817
0.697720125786146,3.33644754215882
0.707547169811303,3.37829978457869
0.717374213836459,3.41450255547124
0.727201257861616,3.45840259972036
0.737028301886773,3.49425914095844
0.74685534591193,3.53399202499383
0.756682389937088,3.57533503969922
0.766509433962246,3.62779767483068
0.776336477987404,3.68062176974764
0.786163522012562,3.72426948787983
0.79599056603772,3.77264339228803
0.805817610062878,3.82375877331352
0.815644654088035,3.87612946957652
0.825471698113193,3.92850618155002
0.835298742138351,3.98839785350918
0.845125786163509,4.04034082326829
0.854952830188667,4.10037157377557
0.864779874213825,4.16515234226679
0.874606918238983,4.23101255341402
0.884433962264141,4.31246334389383
0.894261006289299,4.39262089446664
0.904088050314457,4.46944541322086
0.913915094339616,4.54646497263922
0.923742138364774,4.66105786065645
0.933569182389932,4.7871545300613
0.94339622641509,4.91886394806353
0.953223270440248,5.07171134696846
0.963050314465406,5.24103250722763
0.972877358490564,5.43105880953462
0.982704402515722,5.7183797530836
0.99253144654088,6.25185655771669


==> Figol/fig2dataecsi.txt <==
xECSI,yECSI
0,0.0397055846563174
0.00982704402515744,0.481046101057215
0.0196540880503144,0.669361312257076
0.0294811320754715,0.816904819878284
0.0393081761006286,0.927142640601252
0.049135220125786,1.02959607220537
0.058962264150943,1.10436607934348
0.0687893081760999,1.17444184984782
0.0786163522012567,1.23431867317946
0.0884433962264136,1.29817458870302
0.0982704402515705,1.35231121168803
0.108097484276727,1.40507693074499
0.117924528301884,1.44957744241874
0.127751572327041,1.49247377403782
0.137578616352198,1.54757554102629
0.147405660377355,1.58636391939612
0.157232704402512,1.6270134267957
0.167059748427669,1.66829076291209
0.176886792452826,1.7162533768946
0.186713836477982,1.76111629944712
0.196540880503139,1.80577780725755
0.206367924528296,1.84488344881853
0.216194968553453,1.88084565210779
0.22602201257861,1.9268698064957
0.235849056603767,1.96057822909123
0.245676100628924,2.00696334488806
0.255503144654081,2.05567051666856
0.265330188679238,2.0868908112598
0.275157232704394,2.12648777378525
0.284984276729551,2.16667482840482
0.294811320754708,2.20917269286355
0.304638364779865,2.24578076691441
0.314465408805022,2.28855967653062
0.324292452830179,2.32350155718823
0.334119496855336,2.35812766860734
0.343946540880493,2.39628163701972
0.353773584905649,2.42959357200212
0.363600628930806,2.46242749841303
0.373427672955963,2.49270619271519
0.38325471698112,2.53001018025237
0.393081761006277,2.56429945395322
0.402908805031434,2.60218915726339
0.412735849056591,2.64492081728786
0.422562893081748,2.67741493930566
0.432389937106905,2.71270835481036
0.442216981132061,2.75666313056615
0.452044025157218,2.79741960281554
0.461871069182375,2.83634782579162
0.471698113207532,2.87199578200809
0.481525157232689,2.90917035060907
0.491352201257846,2.94547861650404
0.501179245283003,2.97967898163626
0.51100628930816,3.01801760840193
0.520833333333317,3.05734326573544
0.530660377358475,3.09742735027098
0.540487421383632,3.12996344312318
0.550314465408789,3.16782477749209
0.560141509433947,3.20406005326711
0.569968553459104,3.24724948780843
0.579795597484261,3.28609542710554
0.589622641509419,3.3212422396642
0.599449685534576,3.35883206443533
0.609276729559733,3.39890792323886
0.61910377358489,3.43283967727367
0.628930817610047,3.47486390448927
0.638757861635204,3.52047940305843
0.648584905660361,3.56061404205361
0.658411949685518,3.60566379418066
0.668238993710675,3.64604499340558
0.678066037735832,3.68408547428947
0.687893081760989,3.72487784550946
0.697720125786146,3.76750771046524
0.707547169811303,3.81108838238204
0.717374213836459,3.85342678278311
0.727201257861616,3.8968923109948
0.737028301886773,3.94512169307397
0.74685534591193,3.98923255770322
0.756682389937088,4.04135642041947
0.766509433962246,4.08548903345319
0.776336477987404,4.14433347544569
0.786163522012562,4.19829127919088
0.79599056603772,4.25390650230821
0.805817610062878,4.31289446736269
0.815644654088035,4.3620692917141
0.825471698113193,4.41709958175141
0.835298742138351,4.4752830608506
0.845125786163509,4.53334651073017
0.854952830188667,4.60235497144325
0.864779874213825,4.67700900966644
0.874606918238983,4.7526047208283
0.884433962264141,4.82263202691562
0.894261006289299,4.90451372553145
0.904088050314457,4.99290968217116
0.913915094339616,5.0835652366389
0.923742138364774,5.17855341226866
0.933569182389932,5.30167159485178
0.94339622641509,5.41896270495604
0.953223270440248,5.56606857876865
0.963050314465406,5.73906635374011
0.972877358490564,5.94875351741814
0.982704402515722,6.28164584709952
0.99253144654088,6.81213174845686


==> Figol/fig2dataecsiint.txt <==
xECSIInt,yECSIInt
0,0.0362881922474676
0.00982704402515744,0.588016386546499
0.0196540880503144,0.85064036803633
0.0294811320754715,1.05205060065392
0.0393081761006286,1.25260684265239
0.049135220125786,1.40207615394286
0.058962264150943,1.56704186691879
0.0687893081760999,1.69800601743521
0.0786163522012567,1.80955893806157
0.0884433962264136,1.90394403277255
0.0982704402515705,1.99707591533604
0.108097484276727,2.06612668889073
0.117924528301884,2.12322354230145
0.127751572327041,2.19143193712815
0.137578616352198,2.24266570624641
0.147405660377355,2.29134796549337
0.157232704402512,2.33457401524437
0.167059748427669,2.38498613462705
0.176886792452826,2.42562484250263
0.186713836477982,2.46433515820172
0.196540880503139,2.51104950560508
0.206367924528296,2.55012594451947
0.216194968553453,2.5846136012083
0.22602201257861,2.62298474205228
0.235849056603767,2.65740155853763
0.245676100628924,2.68457482483434
0.255503144654081,2.7146480254172
0.265330188679238,2.74829476721026
0.275157232704394,2.77584087124092
0.284984276729551,2.8070024826288
0.294811320754708,2.8325453910399
0.304638364779865,2.86402708001344
0.314465408805022,2.89020662507209
0.324292452830179,2.91926162400932
0.334119496855336,2.94533881581191
0.343946540880493,2.97104522998542
0.353773584905649,2.99936075425884
0.363600628930806,3.02657661462042
0.373427672955963,3.05552994107994
0.38325471698112,3.08069431305585
0.393081761006277,3.10703027964462
0.402908805031434,3.13460829926326
0.412735849056591,3.156479931103
0.422562893081748,3.18277375582205
0.432389937106905,3.20837737869437
0.442216981132061,3.23841785377763
0.452044025157218,3.26225004559066
0.461871069182375,3.28551530393762
0.471698113207532,3.30912952735945
0.481525157232689,3.33235201591046
0.491352201257846,3.35981104521687
0.501179245283003,3.38304462823581
0.51100628930816,3.41479961234111
0.520833333333317,3.44190057857447
0.530660377358475,3.46950949657671
0.540487421383632,3.5008505117407
0.550314465408789,3.52966117378097
0.560141509433947,3.55686036237537
0.569968553459104,3.58606438954384
0.579795597484261,3.61090430834594
0.589622641509419,3.64377232098136
0.599449685534576,3.66906009265198
0.609276729559733,3.69781748240082
0.61910377358489,3.72272445413848
0.628930817610047,3.75106751529787
0.638757861635204,3.77725360630186
0.648584905660361,3.80873766321579
0.658411949685518,3.83740946964836
0.668238993710675,3.87033485538169
0.678066037735832,3.90105776465561
0.687893081760989,3.93410154484777
0.697720125786146,3.96829929952277
0.707547169811303,4.00229769925024
0.717374213836459,4.03813118309306
0.727201257861616,4.07636466604
0.737028301886773,4.11750265141838
0.74685534591193,4.15011534160618
0.756682389937088,4.18789239649992
0.766509433962246,4.23090230049064
0.776336477987404,4.26656265529837
0.786163522012562,4.31484691827651
0.79599056603772,4.35386230241436
0.805817610062878,4.39599561292772
0.815644654088035,4.43183398787265
0.825471698113193,4.47378207584638
0.835298742138351,4.52600216077395
0.845125786163509,4.57879297255549
0.854952830188667,4.63971191492134
0.864779874213825,4.68815126942138
0.874606918238983,4.74049768278212
0.884433962264141,4.80441675635338
0.894261006289299,4.87536891096796
0.904088050314457,4.95280324983456
0.913915094339616,5.04047769390408
0.923742138364774,5.11991153411012
0.933569182389932,5.22029027719567
0.94339622641509,5.32995510487324
0.953223270440248,5.4578661824721
0.963050314465406,5.62269181175679
0.972877358490564,5.79025661030717
0.982704402515722,6.04978420166376
0.99253144654088,6.43668133144288


==> Figol/fig3data.txt <==
SNRdB,CSI_MC,CSI_TH,ECSI_MC,ECSI_TH
0,-10.8226171890809,-10.7780343966157,-12.7716124847271,-12.674353884474
2,-10.9857254876463,-10.9378202454989,-13.0576262617877,-12.9691089550322
4,-11.0885678222673,-11.0474140607424,-13.2427914654299,-13.1695591550169
6,-11.1513484584653,-11.1212008885953,-13.3614291452645,-13.3040758263327
8,-11.189497212797,-11.1689791898464,-13.4364230870598,-13.3934370056373
10,-11.2121125831349,-11.1984229508191,-13.4833107435519,-13.4525146561179
12,-11.2266575028276,-11.2158081059369,-13.5126648686034,-13.4914688726584
14,-11.2339466021702,-11.2258342415044,-13.5307548980447,-13.5168003550876
16,-11.2383546979179,-11.2317387375231,-13.5420570473646,-13.5330765241176
18,-11.2393619463239,-11.2354363158813,-13.5491189175791,-13.5434678730186
20,-11.2383833900884,-11.2376361121929,-13.5534972150692,-13.5501500775792
22,-11.2363190844708,-11.2385394139213,-13.5561970777422,-13.5542736489778
24,-11.2330037784743,-11.2381786131129,-13.5578838825876,-13.556855847548
26,-11.2291740427939,-11.2365349743876,-13.5589118308388,-13.5584501574595
28,-11.2261403942214,-11.2338785983063,-13.559547450324,-13.5593644543462
30,-11.223019601375,-11.2306949308815,-13.559940551659,-13.559890049855

==> Figol/fig4data.txt <==
SNRdB,CSI_MC,CSI_TH,ECSI_MC,ECSI_TH
0,-9.20565005887146,-9.3141065672622,-12.2107781654703,-12.1178281030554
2,-9.32089509852102,-9.38738979536721,-12.5902024505741,-12.4890910433295
4,-9.39401305042068,-9.43600440259419,-12.8404706424918,-12.7486708362924
6,-9.44093212787125,-9.46846835408332,-13.001068588494,-12.9265720241034
8,-9.47126081460379,-9.49018238985304,-13.1026077638917,-13.0464923980265
10,-9.49029512858853,-9.50467299924716,-13.1659956179583,-13.1260073106645
12,-9.50323967030738,-9.51423090232988,-13.2056657422689,-13.1781186134851
14,-9.51091079729194,-9.52042397643453,-13.2300300830107,-13.2118321467689
16,-9.5162070994099,-9.52444670578626,-13.2449957963608,-13.2334710510246
18,-9.51833069757092,-9.52706104607975,-13.2540781027651,-13.2473352724327
20,-9.51835962674162,-9.52846154700251,-13.2596731734413,-13.2560447974215
22,-9.51722407651116,-9.52867457653443,-13.263129599358,-13.2611967072187
24,-9.51512178950495,-9.52775977006993,-13.26531565995,-13.2643311161113
26,-9.51259435608119,-9.52578873085117,-13.2667036250246,-13.2661463555389
28,-9.51052589555339,-9.52299169273867,-13.2675936949934,-13.2672511398589
30,-9.50841515806797,-9.51971779458653,-13.2681667503385,-13.2679526245002


==> Figol/fig5data.txt <==
beams,cen,cen_int,ecsi,ecsi_int
4,54.1652475847046,65.8435721759854,79.3184733700282,80.5314414314493
8,76.1815612314331,87.9711643205581,100.412291976258,111.205485733383
12,83.4299723742264,100.46945435653,107.184080300945,128.942949288495
16,84.6086225646659,102.880391959694,108.034356927646,133.168505632542



==> Figol/fig6data.txt <==
antennas,cen,cen_int,ecsi,ecsi_int
8,33.2132443438618,44.64265492245,47.4884949025431,56.962684062327
16,52.8828752291839,65.3237709706406,73.2242722754388,82.6150498895863
32,76.351318970662,89.4021819007124,99.1313547356459,109.624623356108
64,86.1496137598495,93.7367314403461,115.308292495347,119.92203028492


==> Figol/fig7data.txt <==
Ues,cen,cen_int,ecsi,ecsi_int
4,48.7906471518311,67.6113599610789,75.1136156894188,88.2599304481079
8,76.5899671031505,89.9240542159925,99.7458833673985,110.614253332952
16,82.2936853212165,99.4313435150438,117.947146944578,127.088465889466
32,93.3177427011653,118.51942702463,138.955222731294,149.479787141926


==> Figol/fig8data.txt <==
levels,cen,cen_int,ecsi,ecsi_int
2,64.5966802555512,63.4149028516385,86.0094763113391,85.3982488888968
3,73.3611806186357,78.0166846867486,95.2355070114823,101.246027135815
4,75.9530532789319,86.9150699514391,98.676350020637,108.83027048094
5,76.930600809147,88.003750597314,99.9779371981852,112.231217582336

==> Figol/fig9data.txt <==
spread,cen,cen_int,ecsi,ecsi_int
10,75.2153494038277,88.2015644288093,98.8396698754932,115.566516574102
20,74.7830315726197,87.3778216590673,98.3854469421986,108.581203128741
30,71.3615059968299,74.9323546529023,89.7598876261716,96.634853682963
40,67.0009385340929,69.2251627182369,83.3568152933093,88.2711820685086

